Optimal Adaptive Experimental Design for Estimating Treatment Effect

Given n experiment subjects with potentially heterogeneous covariates and two possible treatments, namely active treatment and control, this paper addresses the fundamental question of determining the optimal accuracy in estimating the treatment effect. Furthermore, we propose an experimental design that approaches this optimal accuracy, giving a (non-asymptotic) answer to this fundamental yet still open question. The methodological contribution is listed as following. First, we establish an idealized optimal estimator with minimal variance as benchmark, and then demonstrate that adaptive experiment is necessary to achieve near-optimal estimation accuracy. Secondly, by incorporating the concept of doubly robust method into sequential experimental design, we frame the optimal estimation problem as an online bandit learning problem, bridging the two fields of statistical estimation and bandit learning. Using tools and ideas from both bandit algorithm design and adaptive statistical estimation, we propose a general low switching adaptive experiment framework, which could be a generic research paradigm for a wide range of adaptive experimental design. Through novel lower bound techniques for non-i.i.d. data, we demonstrate the optimality of our proposed experiment. Numerical result indicates that the estimation accuracy approaches optimal with as few as two or three policy updates.

==> data/laissez_faire_pE.csv <==
Delta,pE
1e-09,0.33333333319999997
0.03535353634343434,0.3286195284875421
0.07070707168686868,0.3239057237750842
0.10606060703030303,0.31919191906262623
0.14141414237373737,0.31447811435016837
0.1767676777171717,0.30976430963771046
0.21212121306060605,0.3050505049252525
0.2474747484040404,0.3003367002127946
0.28282828374747476,0.2956228955003367
0.3181818190909091,0.2909090907878788
0.3535353544343434,0.28619528607542083
0.3888888897777778,0.28148148136296297
0.42424242512121213,0.27676767665050506
0.45959596046464646,0.2720538719380471
0.49494949580808084,0.26734006722558923
0.5303030311515151,0.2626262625131313
0.5656565664949494,0.2579124578006734
0.6010101018383838,0.2531986530882155
0.6363636371818181,0.24848484837575757
0.6717171725252524,0.24377104366329969
0.7070707078686868,0.23905723895084177
0.7424242432121212,0.23434343423838383
0.7777777785555555,0.22962962952592594
0.8131313138989898,0.22491582481346803
0.8484848492424242,0.22020202010101012
0.8838383845858585,0.21548821538855217
0.9191919199292928,0.2107744106760943
0.9545454552727272,0.2060606059636364
0.9898989906161616,0.20134680125117843
1.025252525959596,0.19663299653872054
1.0606060613030304,0.19191919182626263
1.0959595966464646,0.18720538711380472
1.131313131989899,0.1824915824013468
1.1666666673333335,0.17777777768888886
1.2020202026767677,0.17306397297643097
1.2373737380202021,0.16835016826397306
1.2727272733636363,0.16363636355151515
1.3080808087070708,0.15892255883905723
1.343434344050505,0.15420875412659935
1.3787878793939394,0.1494949494141414
1.4141414147373736,0.14478114470168352
1.449494950080808,0.14006733998922558
1.4848484854242425,0.13535353527676766
1.5202020207676767,0.13063973056430978
1.5555555561111112,0.12592592585185183
1.5909090914545454,0.12121212113939395
1.6262626267979798,0.11649831642693602
1.661616162141414,0.11178451171447813
1.6969696974848485,0.1070707070020202
1.732323232828283,0.10235690228956228
1.7676767681717171,0.09764309757710438
1.8030303035151516,0.09292929286464645
1.8383838388585858,0.08821548815218856
1.8737373742020202,0.08350168343973063
1.9090909095454545,0.07878787872727273
1.944444444888889,0.07407407401481482
1.9797979802323233,0.06936026930235689
2.0151515155757576,0.06464646458989899
2.0505050509191918,0.0599326598774411
2.0858585862626264,0.05521885516498314
2.1212121216060607,0.05050505045252525
2.156565656949495,0.04579124574006735
2.191919192292929,0.041077441027609456
2.2272727276363637,0.0363636363151515
2.262626262979798,0.03164983160269361
2.297979798323232,0.02693602689023571
2.333333333666667,0.022222222177777754
2.368686869010101,0.017508417465319857
2.4040404043535353,0.012794612752861962
2.4393939396969695,0.008080808040404067
2.474747475040404,0.003367003327946113
2.5101010103838384,0.0
2.5454545457272726,0.0
2.5808080810707072,0.0
2.6161616164141415,0.0
2.6515151517575757,0.0
2.68686868710101,0.0
2.7222222224444446,0.0
2.757575757787879,0.0
2.792929293131313,0.0
2.828282828474747,0.0
2.863636363818182,0.0
2.898989899161616,0.0
2.9343434345050503,0.0
2.969696969848485,0.0
3.005050505191919,0.0
3.0404040405353534,0.0
3.0757575758787876,0.0
3.1111111112222223,0.0
3.1464646465656565,0.0
3.1818181819090907,0.0
3.2171717172525254,0.0
3.2525252525959596,0.0
3.287878787939394,0.0
3.323232323282828,0.0
3.3585858586262627,0.0
3.393939393969697,0.0
3.429292929313131,0.0
3.464646464656566,0.0
3.5,0.0


==> data/laissez_faire_pI.csv <==
Delta,pI
1e-09,0.33333333379999996
0.03535353634343434,0.3498316502936027
0.07070707168686868,0.36632996678720536
0.10606060703030303,0.38282828328080803
0.14141414237373737,0.39932659977441076
0.1767676777171717,0.41582491626801343
0.21212121306060605,0.43232323276161616
0.2474747484040404,0.44882154925521883
0.28282828374747476,0.4653198657488216
0.3181818190909091,0.48181818224242423
0.3535353544343434,0.4983164987360269
0.3888888897777778,0.5148148152296296
0.42424242512121213,0.5313131317232324
0.45959596046464646,0.547811448216835
0.49494949580808084,0.5643097647104377
0.5303030311515151,0.5808080812040404
0.5656565664949494,0.5973063976976432
0.6010101018383838,0.6138047141912458
0.6363636371818181,0.6303030306848484
0.6717171725252524,0.6468013471784512
0.7070707078686868,0.6632996636720538
0.7424242432121212,0.6797979801656565
0.7777777785555555,0.6962962966592592
0.8131313138989898,0.712794613152862
0.8484848492424242,0.7292929296464646
0.8838383845858585,0.7457912461400673
0.9191919199292928,0.76228956263367
0.9545454552727272,0.7787878791272728
0.9898989906161616,0.7952861956208754
1.025252525959596,0.8117845121144781
1.0606060613030304,0.8282828286080809
1.0959595966464646,0.8447811451016835
1.131313131989899,0.8612794615952862
1.1666666673333335,0.877777778088889
1.2020202026767677,0.8942760945824916
1.2373737380202021,0.9107744110760942
1.2727272733636363,0.927272727569697
1.3080808087070708,0.9437710440632997
1.343434344050505,0.9602693605569023
1.3787878793939394,0.976767677050505
1.4141414147373736,0.9932659935441077
1.449494950080808,1.0097643100377105
1.4848484854242425,1.0262626265313133
1.5202020207676767,1.0427609430249158
1.5555555561111112,1.0592592595185186
1.5909090914545454,1.0757575760121214
1.6262626267979798,1.092255892505724
1.661616162141414,1.1087542089993265
1.6969696974848485,1.1252525254929293
1.732323232828283,1.141750841986532
1.7676767681717171,1.1582491584801347
1.8030303035151516,1.1747474749737374
1.8383838388585858,1.1912457914673402
1.8737373742020202,1.2077441079609428
1.9090909095454545,1.2242424244545453
1.944444444888889,1.2407407409481481
1.9797979802323233,1.257239057441751
2.0151515155757576,1.2737373739353535
2.0505050509191918,1.2902356904289563
2.0858585862626264,1.3067340069225588
2.1212121216060607,1.3232323234161616
2.156565656949495,1.3397306399097644
2.191919192292929,1.356228956403367
2.2272727276363637,1.3727272728969697
2.262626262979798,1.3892255893905725
2.297979798323232,1.405723905884175
2.333333333666667,1.4222222223777778
2.368686869010101,1.4387205388713804
2.4040404043535353,1.4552188553649832
2.4393939396969695,1.4717171718585857
2.474747475040404,1.4882154883521888
2.5101010103838384,1.5101010103838384
2.5454545457272726,1.5454545457272726
2.5808080810707072,1.5808080810707072
2.6161616164141415,1.6161616164141415
2.6515151517575757,1.6515151517575757
2.68686868710101,1.68686868710101
2.7222222224444446,1.7222222224444446
2.757575757787879,1.7575757577878788
2.792929293131313,1.792929293131313
2.828282828474747,1.8282828284747472
2.863636363818182,1.8636363638181819
2.898989899161616,1.898989899161616
2.9343434345050503,1.9343434345050503
2.969696969848485,1.969696969848485
3.005050505191919,2.0025252525959596
3.0404040405353534,2.0202020202676767
3.0757575758787876,2.037878787939394
3.1111111112222223,2.055555555611111
3.1464646465656565,2.073232323282828
3.1818181819090907,2.090909090954545
3.2171717172525254,2.1085858586262627
3.2525252525959596,2.12626262629798
3.287878787939394,2.143939393969697
3.323232323282828,2.161616161641414
3.3585858586262627,2.1792929293131316
3.393939393969697,2.1969696969848487
3.429292929313131,2.214646464656566
3.464646464656566,2.232323232328283
3.5,2.25


==> data/laissez_faire_qE.csv <==
Delta,qE
1e-09,0.4444444442666667
0.03535353634343434,0.4381593713167227
0.07070707168686868,0.43187429836677876
0.10606060703030303,0.42558922541683514
0.14141414237373737,0.41930415246689107
0.1767676777171717,0.4130190795169472
0.21212121306060605,0.40673400656700337
0.2474747484040404,0.4004489336170594
0.28282828374747476,0.3941638606671156
0.3181818190909091,0.3878787877171716
0.3535353544343434,0.38159371476722787
0.3888888897777778,0.37530864181728396
0.42424242512121213,0.36902356886734017
0.45959596046464646,0.36273849591739626
0.49494949580808084,0.35645342296745225
0.5303030311515151,0.3501683500175085
0.5656565664949494,0.34388327706756466
0.6010101018383838,0.33759820411762065
0.6363636371818181,0.33131313116767674
0.6717171725252524,0.32502805821773295
0.7070707078686868,0.31874298526778916
0.7424242432121212,0.31245791231784487
0.7777777785555555,0.30617283936790124
0.8131313138989898,0.2998877664179574
0.8484848492424242,0.29360269346801343
0.8838383845858585,0.28731762051806947
0.9191919199292928,0.2810325475681257
0.9545454552727272,0.2747474746181819
0.9898989906161616,0.2684624016682379
1.025252525959596,0.2621773287182941
1.0606060613030304,0.25589225576835045
1.0959595966464646,0.24960718281840633
1.131313131989899,0.24332210986846237
1.1666666673333335,0.23703703691851827
1.2020202026767677,0.23075196396857459
1.2373737380202021,0.22446689101863063
1.2727272733636363,0.21818181806868697
1.3080808087070708,0.211896745118743
1.343434344050505,0.20561167216879936
1.3787878793939394,0.19932659921885523
1.4141414147373736,0.19304152626891127
1.449494950080808,0.1867564533189673
1.4848484854242425,0.18047138036902366
1.5202020207676767,0.1741863074190797
1.5555555561111112,0.16790123446913605
1.5909090914545454,0.16161616151919223
1.6262626267979798,0.15533108856924813
1.661616162141414,0.14904601561930417
1.6969696974848485,0.14276094266936004
1.732323232828283,0.1364758697194164
1.7676767681717171,0.13019079676947257
1.8030303035151516,0.12390572381952876
1.8383838388585858,0.11762065086958495
1.8737373742020202,0.11133557791964084
1.9090909095454545,0.10505050496969688
1.944444444888889,0.09876543201975292
1.9797979802323233,0.09248035906980911
2.0151515155757576,0.08619528611986531
2.0505050509191918,0.07991021316992149
2.0858585862626264,0.07362514021997739
2.1212121216060607,0.06734006727003357
2.156565656949495,0.06105499432008991
2.191919192292929,0.05476992137014595
2.2272727276363637,0.04848484842020199
2.262626262979798,0.04219977547025818
2.297979798323232,0.03591470252031437
2.333333333666667,0.02962962957037026
2.368686869010101,0.02334455662042645
2.4040404043535353,0.01705948367048264
2.4393939396969695,0.010774410720538677
2.474747475040404,0.004489337770594866
2.5101010103838384,-0.0
2.5454545457272726,-0.0
2.5808080810707072,-0.0
2.6161616164141415,-0.0
2.6515151517575757,-0.0
2.68686868710101,-0.0
2.7222222224444446,-0.0
2.757575757787879,-0.0
2.792929293131313,-0.0
2.828282828474747,-0.0
2.863636363818182,-0.0
2.898989899161616,-0.0
2.9343434345050503,-0.0
2.969696969848485,-0.0
3.005050505191919,0.0
3.0404040405353534,0.0
3.0757575758787876,0.0
3.1111111112222223,0.0
3.1464646465656565,0.0
3.1818181819090907,0.0
3.2171717172525254,0.0
3.2525252525959596,0.0
3.287878787939394,0.0
3.323232323282828,0.0
3.3585858586262627,0.0
3.393939393969697,0.0
3.429292929313131,0.0
3.464646464656566,0.0
3.5,0.0


==> data/laissez_faire_qI.csv <==
Delta,qI
1e-09,0.44444444506666675
0.03535353634343434,0.46644220039147016
0.07070707168686868,0.488439955716274
0.10606060703030303,0.5104377110410773
0.14141414237373737,0.5324354663658811
0.1767676777171717,0.5544332216906845
0.21212121306060605,0.5764309770154882
0.2474747484040404,0.598428732340292
0.28282828374747476,0.6204264876650953
0.3181818190909091,0.6424242429898991
0.3535353544343434,0.6644219983147025
0.3888888897777778,0.6864197536395062
0.42424242512121213,0.7084175089643097
0.45959596046464646,0.7304152642891134
0.49494949580808084,0.752413019613917
0.5303030311515151,0.7744107749387205
0.5656565664949494,0.7964085302635239
0.6010101018383838,0.8184062855883276
0.6363636371818181,0.8404040409131314
0.6717171725252524,0.8624017962379348
0.7070707078686868,0.8843995515627382
0.7424242432121212,0.9063973068875425
0.7777777785555555,0.9283950622123457
0.8131313138989898,0.950392817537149
0.8484848492424242,0.972390572861953
0.8838383845858585,0.9943883281867566
0.9191919199292928,1.0163860835115601
0.9545454552727272,1.0383838388363635
0.9898989906161616,1.0603815941611672
1.025252525959596,1.0823793494859706
1.0606060613030304,1.104377104810774
1.0959595966464646,1.1263748601355779
1.131313131989899,1.1483726154603817
1.1666666673333335,1.1703703707851856
1.2020202026767677,1.192368126109989
1.2373737380202021,1.2143658814347926
1.2727272733636363,1.2363636367595958
1.3080808087070708,1.2583613920843995
1.343434344050505,1.2803591474092026
1.3787878793939394,1.3023569027340065
1.4141414147373736,1.3243546580588104
1.449494950080808,1.3463524133836142
1.4848484854242425,1.3683501687084174
1.5202020207676767,1.390347924033221
1.5555555561111112,1.4123456793580242
1.5909090914545454,1.4343434346828277
1.6262626267979798,1.4563411900076317
1.661616162141414,1.4783389453324354
1.6969696974848485,1.5003367006572395
1.732323232828283,1.5223344559820429
1.7676767681717171,1.5443322113068463
1.8030303035151516,1.5663299666316497
1.8383838388585858,1.5883277219564527
1.8737373742020202,1.610325477281257
1.9090909095454545,1.6323232326060608
1.944444444888889,1.6543209879308645
1.9797979802323233,1.6763187432556679
2.0151515155757576,1.6983164985804713
2.0505050509191918,1.7203142539052747
2.0858585862626264,1.742312009230079
2.1212121216060607,1.7643097645548824
2.156565656949495,1.7863075198796856
2.191919192292929,1.8083052752044892
2.2272727276363637,1.8303030305292929
2.262626262979798,1.8523007858540963
2.297979798323232,1.8742985411788997
2.333333333666667,1.8962962965037038
2.368686869010101,1.9182940518285074
2.4040404043535353,1.9402918071533108
2.4393939396969695,1.9622895624781143
2.474747475040404,1.9842873178029181
2.5101010103838384,2.0
2.5454545457272726,2.0
2.5808080810707072,2.0
2.6161616164141415,2.0
2.6515151517575757,2.0
2.68686868710101,2.0
2.7222222224444446,2.0
2.757575757787879,2.0
2.792929293131313,2.0
2.828282828474747,2.0
2.863636363818182,2.0
2.898989899161616,2.0
2.9343434345050503,2.0
2.969696969848485,2.0
3.005050505191919,2.0025252525959596
3.0404040405353534,2.0202020202676767
3.0757575758787876,2.037878787939394
3.1111111112222223,2.055555555611111
3.1464646465656565,2.073232323282828
3.1818181819090907,2.090909090954545
3.2171717172525254,2.1085858586262627
3.2525252525959596,2.12626262629798
3.287878787939394,2.143939393969697
3.323232323282828,2.161616161641414
3.3585858586262627,2.1792929293131316
3.393939393969697,2.1969696969848487
3.429292929313131,2.214646464656566
3.464646464656566,2.232323232328283
3.5,2.25

